Non-Parametric Learning of Gaifman Models

We consider the problem of structure learning for Gaifman models and learn relational features that can be used to derive feature representations from a knowledge base. These relational features are first-order rules that are then partially grounded and counted over local neighborhoods of a Gaifman model to obtain the feature representations. We propose a method for learning these relational features for a Gaifman model by using relational tree distances. Our empirical evaluation on real data sets demonstrates the superiority of our approach over classical rule-learning.

==> images/parameter_Results.csv <==
0.8986,0.9902,0.9023,0.9034,0.8252,6910.51
0.8836,0.7538,0.8596,0.8769,0.8702,6906.25
0.8758,0.7419,0.8495,0.8689,0.8593,6894.58
0.8986,0.9902,0.9023,0.9034,0.8252,6910.51
0.9153,0.9921,0.9172,0.9193,0.8498,7009.83
0.917,0.9934,0.9188,0.921,0.8522,6899.72
0.8928,0.9896,0.8959,0.8988,0.8148,4155.57
0.8986,0.9902,0.9023,0.9034,0.8252,6910.51
0.8956,0.9884,0.8987,0.901,0.8198,13811.15

